Completeness of the ZH-calculus

There are various gate sets used for describing quantum computation. A particularly popular one consists of Clifford gates and arbitrary single-qubit phase gates. Computations in this gate set can be elegantly described by the ZX-calculus, a graphical language for a class of string diagrams describing linear maps between qubits. The ZX-calculus has proven useful in a variety of areas of quantum information, but is less suitable for reasoning about operations outside its natural gate set such as multi-linear Boolean operations like the Toffoli gate. In this paper we study the ZH-calculus, an alternative graphical language of string diagrams that does allow straightforward encoding of Toffoli gates and other more complicated Boolean logic circuits. We find a set of simple rewrite rules for this calculus and show it is complete with respect to matrices over $\mathbb{Z}[\frac12]$, which correspond to the approximately universal Toffoli+Hadamard gateset. Furthermore, we construct an extended version of the ZH-calculus that is complete with respect to matrices over any ring $R$ where $1+1$ is not a zero-divisor.

==> figures/1-sqrt2.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (3) at (0, 0.75) {};
		\node [style=X dot] (4) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (4);
		\draw [bend right] (3) to (4);
		\draw [bend right] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/T0-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0.5) {};
		\node [style=X dot] (1) at (0, 0.5) {};
		\node [style=none] (3) at (0, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/T0-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (1) at (0, 0.5) {};
		\node [style=none] (3) at (0, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Z-spider-rule-scalar.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (3) at (1.5, 0) {};
		\node [style=white dot] (25) at (-1.5, 0.5) {};
		\node [style=white dot] (26) at (-1.5, -0.5) {};
		\node [style=none] (27) at (0, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/disconnect-4-pf.tikz <==
\begin{quote}\raggedright
\tikzfig{disconnect-4-pf-0} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-1} $=$
\tikzfig{disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-3} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-4} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-5} $\overset{\text{(O)}}{=}$
\tikzfig{disconnect-4-pf-6} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-8} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-9} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-10} $=$
\tikzfig{disconnect-4-pf-11} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-12}
\end{quote}


==> figures/gray-state-not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=not] (2) at (0, 0) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gray-state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gray dot] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/had-normalised.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=hadamard] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=none] (2) at (0.5, -1) {};
		\node [style=st] (3) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/had.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=hadamard] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/halfistwostars.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hadamard] (0) at (-1.25, 0) {$\frac12$};
		\node [style=none] (1) at (0, 0) {=};
		\node [style=st] (3) at (1, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pi-disconnect-4-pf.tikz <==
\begin{quote}\raggedright
\tikzfig{pi-disconnect-4-pf-0} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-1} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-3} $\overset{\text{\ref{lem:disconnect-4}}}{=}$
\tikzfig{pi-disconnect-4-pf-4} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-5} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-6} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-8}
\end{quote}


==> figures/pi-state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\pi$};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hadamard] (0) at (-1.25, 0) {$2$};
		\node [style=none] (2) at (0, 0) {=};
		\node [style=white dot] (17) at (1, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalar-cancel-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hadamard] (0) at (-2, -0.75) {$2$};
		\node [style=none] (2) at (0, 0) {=};
		\node [style=gray dot] (16) at (-2, 0.75) {$\neg$};
		\node [style=white dot] (17) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/triangle-red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=ug] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=triangle] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zero-scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (7) at (0, 0.5) {};
		\node [style=hadamard] (8) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

